Optimisation of Bell inequalities with invariant Tsirelson bound

We consider a subclass of bipartite CHSH-type Bell inequalities. We investigate operations, which leave their Tsirelson bound invariant, but change their classical bound. The optimal observables are unaffected except for a relative rotation of the two laboratories. We illustrate the utility of these operations by giving explicit examples: We prove that for a fixed quantum state and fixed measurement setup except for a relative rotation of the two laboratories, there is a Bell inequality that is maximally violated for this rotation, and we optimise some Bell inequalities with respect to the maximal violation. Finally we optimise the qutrit to qubit ratio of some dimension witnessing Bell inequalities.

==> D6_1.txt <==
1.0262233620818086
{{-0.3501736103928099, 0.3237877004032439, 0.3444164451912754, -0.36807595517883934, -0.2992210869395878, 0.31404013828980903}, {-0.4726748027672146, -0.35784223281401645, -0.18258868676293194, -0.3176400048840406, -0.37740345739352726, 0.21571325118598858}, {-0.21850706977920487, -0.30064190830237336, -0.5255759136314412, -0.18573497275471937, 0.38951951555948233, 0.27959542696886275}, {0.39404950416446216, 0.28637714424133087, -0.3155655595364915, -0.3159858977190729, 0.29639931121824503, 0.3915610810784574}, {0.30389571439981666, 0.37589026781252066, -0.1938029943899646, -0.5147861882995379, -0.31072212923233256, -0.20043614328690698}, {0.19079132562682455, -0.3553089437998203, -0.32167945106859624, -0.18456309664164097, -0.3266305870549202, -0.5118332963667519}}

==> FR2.txt <==
1.4142135623730954
{{1, 1}, {1, -1}}

==> FR3.txt <==
1.3416385162563307
{{0.656718322842722, 1.128664532206629, -0.9741735342683376, 0.15192833057482036, -0.7082046986750583, 1.1188190476081648}, {0.8396066014959308, 0.6573053442655357, 1.1187988706778256, -0.8928912469394263, 0.017967866517994008, 1.1377258236924084}, {-1.0042409892929018, 0.8918506860651528, 0.6502986747887509, -1.1242834336654248, 0.9817170274043778, -0.15717382997589663}, {-0.1627804554197676, -1.1154136274975526, -0.8973260447388818, 0.651824647988865, 1.0022606323104413, 0.984981664481712}, {-1.2430075801768656, -0.030887150371188193, 1.0117936867427426, 0.9790380620775145, 0.6491704675577454, 0.7111181789088126}, {0.8430066417925153, 0.8530936970361485, 0.15510667096768135, 1.003769226346345, 1.2527751495160517, 0.6453250121896166}}

==> FR4.txt <==
1.4142135623730954
{{0, 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 1}, {0, 1, 0, 1, 0, -1, 0, 1, 0, 1, 0, 1}, {0, 0, -1, 0, -1, -1, 1, 1, 0, 1, 0, 0}, {0, 1, 0, 1, 0, -1, -1, 0, -1, 0, -1, 0}, {0, 0, -1, 0, -1, -1, 0, 0, -1, 0, -1, -1}, {0, -1, -1, -1, -1, 0, 1, 0, 0, 0, 0, -1}, {1, 0, 1, -1, 0, 1, 0, -1, 0, 0, 1, 0}, {1, 1, 1, 0, 0, 0, -1, -1, -1, 0, 0, 0}, {1, 0, 0, -1, -1, 0, 0, -1, -1, 0, 0, -1}, {1, 1, 1, 0, 0, 0, 0, 0, 0, 1, 1, 1}, {1, 0, 0, -1, -1, 0, 1, 0, 0, 1, 1, 0}, {1, 1, 0, 0, -1, -1, 0, 0, -1, 1, 0, 0}}

==> FR5.txt <==
1.428605336721676
{{0.665957569953008, 1.029641257143306, 0.9914292852567911, 0.9911965941624006, -0.9697457052246404, -1.0080148147086994, -1.0079490955311197, -0.03835574129281589, -0.03818375644384046, 0.0001884651915012562, -0.017223965349731776, -0.9871720387482131, -1.0253536285547862, -1.0252522033417273, 1.01222666569548, 0.9738615525042982, 0.9739022348763318, 0.0040746042244402935, 0.004159226455396763, -0.03411601642924597}, {0.9699113826630117, 0.6658098557965672, 1.0113598807460114, 0.9733754291018673, 1.029042586696751, 0.041383796155096415, 0.0032545936226936606, -0.9875741790489029, -1.0259405484674065, -0.03819594765734005, -1.0207602501957744, 0.008397498108943288, -0.9793794738161501, -1.0177273884630194, 0.9784001525198236, -0.009357855916528884, -0.04763390494894519, 1.019765030949471, 0.9816224388792874, -0.005962681649965357}, {1.0086989474189918, 0.9889919454523608, 0.6658353822274946, 1.0178516756826752, -0.020142603548534144, 0.9902054934163512, 0.008911581184360862, 1.0104187055089366, 0.02879600669735677, -0.9812974802349034, -1.023792953368086, -1.0439203745185826, -0.033702998628925424, -1.0153598034665061, -0.03495241750799463, 0.9751235411731248, -0.006460988645465113, 0.9550872139496367, -0.026212892085124867, 0.9842630840677214}, {1.0076050191532016, 1.0268877155361325, 0.9822594285826421, 0.6660175273315895, 0.019599030403996694, -0.025102099252099167, 0.9918131555008206, -0.04469687296088079, 0.9723600109424545, 1.0168507208136481, -1.004667177121671, -0.9849673897185685, -1.0296368109117824, -0.012520906129282385, 0.02241593193473881, -0.02206801412619264, 0.9950370708395642, -0.002511015566649912, 1.014397724079864, 0.9696223838522969}, {-1.029283269360386, 0.969690993967897, 0.020366105923902887, -0.018137548138894063, 0.6655480124961481, 1.0495229128820194, 1.0112407901807168, -0.9494188480402661, -0.9876390859472322, -0.03819165838102942, -1.0033466208617519, 0.9953860519525851, 0.046085648129525855, 0.007811583008670169, -0.033804039206748696, -0.9832471020479645, -1.0215623784610701, 1.015609152405335, 0.9773406775820107, 0.027984161634303766}, {-0.9904386536939832, -0.04058476955237841, 1.0080035153980502, 0.026411643588389332, 0.9497296391881718, 0.6649979055530955, 1.016855820749783, 1.0485834636115476, 0.06708122048513523, -0.9814301677527175, -1.0065466915850867, -0.056889771695690636, 0.9917181200151352, 0.01018254075206355, -1.0472335388481429, 0.0012769598555109904, -0.9802667253627, 0.9510126847060065, -0.030456907448242275, 1.0181683092487013}, {-0.9918309779739792, -0.0025440331042201267, -0.008928487785463596, 1.0080867434387724, 0.9892497711993405, 0.9829072826655123, 0.6665066528732739, -0.006307017761458658, 1.0105461229655488, 1.0168968062084063, -0.9871443144100666, 0.002166019893147358, -0.004221142026700084, 1.0126472491438256, -0.9896559663889778, -0.9960113089453132, 0.020885345339534067, -0.006733835127271822, 1.010192500137593, 1.0038708181843063}, {0.03893120639872043, -1.0103604194636586, 0.9875666702969894, 0.044545031934235126, -1.0490913356564993, 0.9488264264039524, 0.005579552767315199, 0.6646267360855116, 1.0547335827407396, -0.9433356127868638, -0.0033307047153486036, -1.0522785099328276, 0.9456142349216502, 0.0024495508026474017, -1.0135064604250954, 0.9845627638313184, 0.04142094879652402, -0.06453011630455574, -1.0077889703227982, 0.9900951088511366}, {0.037432782517393993, -0.9720825101301017, -0.029036368251106642, 1.0260783135355016, -1.0096329522210465, -0.06657060957412178, 0.9886432570573004, 0.9430490339235655, 0.664897402554501, 1.0552520453209342, 0.01638954986156986, -0.9933044866156994, -0.050240586717396146, 1.0049119293317987, -0.955783681404744, -0.012806250205781574, 1.0423414908735693, -1.022430991598324, 0.03278762666877459, 0.9758736314714055}, {-0.0015150581804383426, 0.03810756820998808, -1.0169282646431284, 0.9817395247485622, 0.03942968693812971, -1.0154691672124612, 0.983020080077756, -1.0548017974693347, 0.9434267602496232, 0.6650748241258291, 0.01952466701689659, 0.05909348504919609, -0.9959381537917632, 1.0023158781394064, 0.05766637659500683, -0.9973298457328876, 1.001005546113372, -0.9578114578030057, 1.0406620029434421, -0.014158112367146175}, {0.017163097894491657, -0.9794041151890349, -0.975579080238187, -0.9952959882177469, -0.9967571330469646, -0.9927647103598064, -1.012757964130604, 0.004123012024844691, -0.01618816225131625, -0.02011544430991466, 0.6663324336420933, 1.003116145480864, 1.0069379608868907, 0.9866734744790102, 1.0203491915352196, 1.024258112162305, 1.0041000198415555, 0.027610475800736577, 0.007594726844451005, 0.011676434245114345}, {-1.0119178277058978, -0.009828427768396897, -0.9552284409320051, -1.0135341077306217, 1.0022728583974085, 0.056830853257068326, -0.0015777734466397401, -0.9454392627727295, -1.0037662305366895, -0.05844638452919842, 0.9961114768659818, 0.6651099834800999, 1.0530193932498835, 0.9947268223429567, 0.9863967918049799, 0.04108083716245556, -0.01721780280344466, 1.0433294922685656, 0.984917033344391, 0.039432081337270976}, {-0.9731606618512323, -1.0199859681973953, 0.03253982000757492, -0.9690167429236188, -0.04693682859771378, 1.005632942428986, 0.004081933212922537, 1.0525879763132813, 0.050952568080956356, -1.0015520803033922, 0.9930820344183588, 0.946149350775863, 0.6653521735376774, 0.9970414502891098, -0.0269425040670688, 1.025557643055007, 0.023932182976718064, 0.9786481041418631, -0.022904515756521745, 1.0296980351847904}, {-0.9745885157892304, -0.981726569106794, -0.9840292068874199, 0.01245756755629775, -0.007424615975099164, -0.009730767938531863, 0.9871303681869011, -0.0023848440320527187, 0.9944788940313815, 0.9970100545241715, 1.0127555251475482, 1.00508900394606, 1.0028393183002153, 0.6662700966434617, 0.03073681528817946, 0.02820756250120063, 1.0249253306216841, 0.020773665042054728, 1.017655543862187, 1.015391479365723}, {0.9872651628172588, 1.0197216941972689, 0.0359319602796664, -0.022115831649288695, 0.032433891781371564, -0.9512788652251257, -1.0095358038079518, -0.9836357919508538, -1.0420380229070294, -0.058345716498725164, 0.9788177660559868, 1.0113999777207732, 0.027596985331265877, -0.03076180589724194, 0.6653110185960832, 1.0149432660038407, 0.9566432195352123, 1.0474290648967166, 0.989157270068798, 0.0054757780739519216}, {1.0262059040466915, 0.009545021843426612, 1.0238413987382884, 0.02221617556238876, -1.0166331050039554, -0.002379412018711902, -1.0039079719178312, 1.0142149959807203, 0.012767213765949331, -1.0014869980457266, 0.9757010045059533, -0.04100189941600266, 0.9732990570154515, -0.02816764243889737, 0.985203072309781, 0.6661287402161276, 0.9979651106123854, 0.9828005509208443, -0.018720829720207655, 0.9955132218826062}, {1.0248387532739416, 0.047732528918735265, 0.007200002955399576, 1.0037013828859547, -0.9770797190335142, -1.0177350521453303, -0.020887795967044473, -0.04078063909901098, 0.9562982835927295, 0.9969937341375035, 0.99526808103192, 0.017943868444387383, -0.022565757376033804, 0.9744406016882219, 1.0428236497650993, 1.0021422581742574, 0.665720097248851, 0.024979492928562583, 1.0218511238101324, 0.9811473563351559}, {-0.0030361765229690476, 0.9791557093705844, 1.04410116049943, 0.0041207310160813245, 0.9822732933727321, 1.0471373758340423, 0.0073051194398238975, 0.06479775284379158, -0.9748801161816297, -1.03976736329328, -0.027755104317681006, 0.9544083969729051, 1.0193573996447753, -0.020346868624651855, 0.9513471501256542, 1.0162433786658749, -0.023514264169652223, 0.6651298487342656, 0.958642622457957, 1.0234649605334898}, {-0.00444739929446171, 1.0172098437929318, 0.02717537841572709, 0.9858023283670053, 1.0217797846482084, 0.031707603133126566, 0.9902956556519285, -0.9900807570857318, -0.03141995411898106, 0.9585754155031976, -0.00833022131770747, 1.0134680115691719, 0.02341975595418603, 0.9820971106665272, 1.0089395843638216, 0.018947933727534314, 0.9776134270972329, 1.0407049620826156, 0.6659591858629446, 1.0091881561791347}, {0.034403288165303775, 0.006860434866150414, 1.014684886038922, 1.0304257762579234, -0.027373898848928924, 0.9804922868777406, 0.9958898988689302, 1.0079552839276589, 1.023276664921527, 0.015258195062343376, -0.011619524557191757, -0.03876483980531477, 0.9690194387744054, 0.9844258984172063, -0.004521145519007293, 1.0034916186840503, 1.0189574416390927, 0.9761502212299703, 0.9915271295190454, 0.6660495133058564}}

==> Readme.txt <==
This is the supplemental material which accompanies the article "Optimisation of Bell inequalities with invariant Tsirelson bound" by Michael Epping, Hermann Kampermann and Dagmar Bruß.

The supplemental material contains the explicit optimised coefficients for the first four inequalities in the series of Fishburn and Reeds and the dimension witness constructed from D6_1. Please note that we do not claim that the given matrices are optimal.

All files contain the maximal violation in the first line and the coefficient matrix in the second line. Rows are embraced by { and } and entries are seperated by commas.

List of Files
Readme.txt
FR2.txt
FR3.txt
FR4.txt
FR5.txt
D6_1.txt

